A WFI survey in the Chamaeleon II dark cloud

We present the results of an optical multi-band survey for low-mass Pre-Main Sequence (PMS) stars and young Brown Dwarfs (BDs) in the Chamaeleon II (Cha II) dark cloud. This survey constitutes the complementary optical data to the c2d Spitzer Legacy survey in Cha II. Using the Wide-Field Imager (WFI) at the ESO 2.2m telescope, we surveyed a sky area of about 1.75 square degrees in Cha II. The region was observed in the Rc, Ic and z broad-bands, in H-alpha and in two medium-band filters centered at 856 and 914 nm. We select PMS star and young BD candidates using colour-magnitude diagrams (CMDs) and theoretical isochrones reproduced ad-hoc for the WFI at the ESO2.2m telescope system. The selection criteria are also reinforced by using the previously known PMS stars in Cha II to define the PMS locus on the CMDs and by investigating the infrared (IR) colours of the candidates. By exploiting the WFI intermediate-band photometry we also estimate the effective temperature and the level of H-alpha emission of the candidates. Our survey, which is one of the largest and deepest optical surveys conducted so far in Cha II, recovered the majority of the PMS stars and 10 member candidates of the cloud from previous IR surveys. In addition, the survey revealed 10 new potential members. From our photometric characterisation, we estimate that some 50% of the 20 candidates will result in true Cha II members. Based on our temperature estimates, we conclude that several of these objects are expected to be sub-stellar and give a first estimate of the fraction of sub-stellar objects.

==> answer_to_editor.txt <==
Dear Prof. Walmsley,

I have uploaded  the revised version of the paper
  "A WFI Survey in the Chamaeleon II dark cloud"

by L. Spezzi, J.M. Alcala', A. Frasca, E. Covino and D. Gandolfi

We have taken into account the referee's suggestions. 
The changes are indicated in bold in the manuscript.

 I have uploaded the two files:

   spezzi_ChaII_revised3_printer.pdf (printer format)
   spezzi_ChaII_revised3_referee.pdf (referee format).

 in the ftp://aanda.obspm.fr/aanda/spezzi site.

I have also attached a zipped Postscript version of these two files to this form.

Please note that  Table 7, Figure 14 and Appendix A, B and C
should be published in electronic form only.

Kind regards,

 L. Spezzi

